Discovery of the binary nature of the magnetospheric B-type star $\rho$ Oph A

The nearby B-type star $\rho$ Oph A was recently identified as a rapidly rotating magnetic B-type star with variable radio and X-ray emission consistent with a magnetospheric origin. We present a high-resolution spectropolarimetric time series obtained with ESPaDOnS, which we use to perform a magnetic analysis using least-squares deconvolution (LSD). We find that $\rho$ Oph A is a spectroscopic binary consisting of two B-type stars with masses of about 8 and 10 $M_\odot$ on a slightly eccentric 88-day orbit, with the magnetic field being associated with the smaller Ab component. This leads to $\rho$ Oph Ab's 4 kG surface magnetic dipole being approximately twice as strong as the previously reported 2 kG. The oblique rotator model derived from the longitudinal magnetic field curve agrees well with the LSD Stokes $V$ profiles, indicating that the magnetic field is likely to be very nearly dipolar. The orbital and rotational axes appear to be aligned. We report for the first time $\rho$ Oph Ab's magnetospheric H$\alpha$ emission, which is consistent with an origin in a centrifugal magnetosphere. We also demonstrate that $\rho$ Oph Ab's light curve can be recovered from the previously reported {\em Kepler-2} light curve of $\rho$ Oph C, and that it demonstrates prominent magnetospheric eclipses similar to those of $\sigma$ Ori E, and which can be reproduced using a dipolar Rigidly Rotating Magnetosphere model. Both H$\alpha$ and the light curve are indicative of a strongly asymmetric magnetosphere. All indications are that $\rho$ Oph Ab's magnetic field is essentially dipolar, meaning that contributions from higher-order multipoles probably cannot explain the strong asymmetry in the magnetosphere. Only two other stars show comparable degrees of asymmetry, both of which are also close binaries, suggesting that binarity can affect the magnetospheric plasma distributions.

==> tarlist.txt <==
aa.bst
aa.cls
aadoc.pdf
bib_dat.bib
delta_halpha_delta_radio.pdf
esp_2005_tlusty_met.pdf
esp_2021_tlusty_met.pdf
halpha_vr_hist.pdf
HD147932_mean.s_hbeta_logg_fit.pdf
HD147932_mean.s_hgamma_logg_fit.pdf
natbib.sty
natnotes.pdf
resid_ew_vs_lum.pdf
rhoOphA_2005_esp_logg_fit.pdf
rhoOph_A.bbl
rhoOphA_halpha_multiplot.pdf
rhoOphA_HeI6678_binary_fit.pdf
rhoOphA_HeI6678.pdf
rhoOphA_K2.pdf
rhoopha_lsd_model.pdf
rhoopha_lsd_modelv.pdf
rhoOphA_LSD.pdf
rhoOphA_orb.pdf
rhoOph_A.tex
rhoOph_bz.pdf
rhoOphC_bz.pdf
rhoOphC_halpha_multiplot.pdf
rhoOphC_K2_Hip.pdf
rhoOphC_K2.pdf
rhoOphC_LSD_phaseplot.pdf
rhoOphC_met_line_fit.pdf
rhoOphD_LSD.pdf
rhoOphD_met_line_fit.pdf
rhooph_gaia.pdf
rhooph_kepler.pdf
rhooph_lum_bk1.pdf
single_cbo_vs_obs_ew.pdf
tarlist.txt
vsini_gof.pdf

